Sampling of the Wiener Process for Remote Estimation over a Channel with Random Delay

In this paper, we consider a problem of sampling a Wiener process, with samples forwarded to a remote estimator over a channel that is modeled as a queue. The estimator reconstructs an estimate of the real-time signal value from causally received samples. We study the optimal online sampling strategy that minimizes the mean square estimation error subject to a sampling rate constraint. We prove that the optimal sampling strategy is a threshold policy, and find the optimal threshold. This threshold is determined by how much the Wiener process varies during the random service time and the maximum allowed sampling rate. Further, if the sampling times are independent of the observed Wiener process, the above sampling problem for minimizing the estimation error is equivalent to a sampling problem for minimizing the age of information. This reveals an interesting connection between the age of information and remote estimation error. Our comparisons show that the estimation error achieved by the optimal sampling policy can be much smaller than those of age-optimal sampling, zero-wait sampling, and periodic sampling.

==> sec_intro.txt <==
% !TEX root = ./sampling_BM.tex
\section{Introduction}
%In remote monitoring and netowcontrol networks, 
%signal sources and estimators are  located in 
%
%
%%\include{sec_related_work}
%
%
%The following are the contributions of this paper:
%\begin{itemize}
%
%\item We formulate an optimal real-time sampling problem for minimizing the causal MMSE of the Wiener process, subject to an maximum average sampling rate constraint. %This problem is a constrained continuous-time Markov decision process with a continuous state space, which is usually not easy to solve. 
%The MMSE-optimal sampling policy is obtained to resolve this problem. In this MMSE-optimal sampling policy, each new sample is generated after all previous samples are delivered. In addition, the generation time of a new sample is determined by both the signal variations since the previous sample and the random transmission delay of the previous sample.  
% 
%\item If the sampling policy is independent of the Wiener process, the MMSE minimization problem becomes an age-of-optimization problem 
%
%
%\end{itemize}
%Due to space limitations, all proofs are relegated to our technical report \cite{Sun_reportISIT17}. 
%\subsection{System Model}
%Define the \emph{$\sigma$-fields} $\mathcal{F}_X (t) = \sigma(X(s): s\in[0, t])$ of a continuous-time Markov chain $\{X(t),t\in[0,\infty)\}$. Then, $\{\mathcal{F}_X(t),t\geq0\}$ is the \emph{filtration} (i.e., a growing family of $\sigma$-fields) of $\{X(t),t\in[0,\infty)\}$. A random variable $\tau$ is said to be a \emph{stopping time} of $\{X(t),t\in[0,\infty)\}$, if $\{\tau \leq t\}\in \mathcal{F}_X(t)$ {for all}~$t\geq0$. Define $\mathbb{P}^x(A) = \mathbb{P}(A | X(0) = x)$ and $\mathbb{E}^x Z = \mathbb{E}(Z | X(0) = x)$, respectively, as the conditional probability of event $A$ and the conditional expectation of random variable $Z$ for given initial state $X(0) =x$ of the Markov chain $\{X(t),t\in[0,\infty)\}$. 

Consider a system with two terminals (see Fig.~\ref{fig_model}): an observer measuring a Wiener signal process $W_t$ and an estimator, whose goal is to provide the best-guess $\hat W_t$ for the current value of $W_t$. They are connected by a channel that we model as a FIFO-queue with random \emph{i.i.d.} service time $Y_i$. The channel can transmit time-stamped samples of the form $(S_i, W_{S_i})$, where $0\leq S_1 \leq S_2\leq\ldots$ The observer can choose the sampling times $S_i$ causally subject to a sampling rate constraint
\begin{align} %\label{eq_rate_constraint}
\liminf_{n\to\infty} {1\over n} \mathbb{E}[S_n] \ge {1\over f_{\max}}, \nonumber
\end{align}
where $f_{\max}$ is the maximum allowed sampling rate. 

Unless it arrives at an empty system, sample $i$ will need to wait in the queue until its transmission starts. Let $G_i$ be the transmission starting time of sample $i$ such that $S_i \leq G_i$. Then, the delivery time of sample $i$ is $D_i = G_i + Y_i$. The initial value $W_0= 0$ is known by the estimator for free, represented by $S_0 =D_0 = 0$. At time $t$, the estimator forms $\hat W_t$ using causally received samples with $D_i \le t$. By minimum mean square error (MMSE) estimation,  %\cite{Schervish1995}
\begin{align}\label{eq_esti}
\hat{W}_{t}  = & \mathbb{E}[{W}_t | W_{S_j}, D_j \leq t ] \nonumber\\
                = & W_{S_i}, ~\text{if}~t\in[D_i,D_{i+1}),~i=0,1,2,\ldots,
\end{align}
as illustrated in Fig. \ref{fig_signal}.
We measure the quality of remote estimation via the MMSE:
\begin{align}%\label{eq_MMSE}
\limsup_{T\to \infty} {1\over T} \EE \int_0^T |W_t - \hat W_t|^2 dt.\nonumber
\end{align}

%The optimal sampling problem for minimizing the MMSE subject to the  sampling rate constraint is formulated as 



% by solving the following optimal sampling problem.


\begin{figure}%[!t]
\centering
%{\subfigure[][The zero-wait policy.]{\resizebox{0.45\textwidth}{!}{\includegraphics{./matlab_SY/example1}}}}
  %  \hspace{0.1\textwidth}
\includegraphics[width=0.40\textwidth]{example_2}   
\caption{System model.}\vspace{-0.0cm}
\label{fig_model}
\vspace{-1em}
\end{figure}    

%\subsection{Contributions} 
In this paper, we study  the optimal sampling that achieves the fundamental tradeoff between $f_{\max}$ and MMSE.
The contributions of this paper are summarized as follows:
\begin{itemize}
\item The optimal sampling problem for minimizing the MMSE subject to the sampling-rate constraint  is solved exactly. The optimal sampling strategy is proven to be a threshold policy, where the optimal threshold is determined by $f_{\max}$ and the distribution of signal variation during the channel delay. Our threshold policy has an important difference from the previous threshold policies studied in, e.g., \cite{nayyar2013, wu2013,GaoCDC2015, GaoACC2016,Astrom2002,Basar2014,Chakravorty2015}: To avoid wasting time in  queueing, no new sample is taken (i.e., the threshold policy is disabled) until all previous samples are delivered. 


%One of our interesting findings is that the queue should be kept empty at all time such that a new sample is taken only after all previous samples are delivered.


\item An unexpected consequence of our study is that even in the absence of the sampling-rate constraint (i.e., $f_{\max}=\infty$), the optimal strategy is \emph{not} zero-wait sampling in which a new sample is generated once the previous sample is delivered.

\item If the sampling times are independent of the observed Wiener process, the optimal sampling problem reduces to an age-of-information optimization problem solved in \cite{SunInfocom2016,report_AgeOfInfo2016}. The asymptotics of the MMSE-optimal and  age-optimal sampling policies at  low/high transmission delay or low/high sampling rates  are studied. 

\item Our theoretical and numerical comparisons show that the MMSE of the optimal sampling policy is much smaller than those of age-optimal sampling, zero-wait sampling, and  classic uniform sampling. 
\end{itemize}

\input{sec_related_work_2}


